A Fast Unified Model for Parsing and Sentence Understanding

Tree-structured neural networks exploit valuable syntactic parse information as they interpret the meanings of sentences. However, they suffer from two key technical problems that make them slow and unwieldy for large-scale NLP tasks: they usually operate on parsed sentences and they do not directly support batched computation. We address these issues by introducing the Stack-augmented Parser-Interpreter Neural Network (SPINN), which combines parsing and interpretation within a single tree-sequence hybrid model by integrating tree-structured sentence interpretation into the linear sequential structure of a shift-reduce parser. Our model supports batched computation for a speedup of up to 25 times over other tree-structured models, and its integrated parser can operate on unparsed data with little loss in accuracy. We evaluate it on the Stanford NLI entailment task and show that it significantly outperforms other sentence-encoding models.

==> runtime.tsv <==
Batch size	CPU	GPU	RNN
2048		2.737505333	0.7130436667
1024		1.697412	0.4858816667
512	23.259665533	0.991202	0.2629633333
256	12.059698	0.9430405333	0.2198066667
128	6.380825333	0.73615333	0.1706013333
64	3.192774	0.7601923333	0.182761
32	1.597907667	0.5116996667	0.1506473333

